On topology optimization of design-dependent pressure-loaded three-dimensional structures and compliant mechanisms

This paper presents a density-based topology optimization method for designing three-dimensional (3D) compliant mechanisms and loadbearing structures with design-dependent pressure loading. Instead of interface-tracking techniques, the Darcy law in conjunction with a drainage term is employed to obtain pressure field as a function of the design vector. To ensure continuous transition of pressure loads as the design evolves, the flow coefficient of a finite element is defined using a smooth Heaviside function. The obtained pressure field is converted into consistent nodal loads using a transformation matrix. The presented approach employs the standard finite element formulation and also, allows consistent and computationally inexpensive calculation of load sensitivities using the adjoint-variable method. For compliant mechanism design, a multi-criteria objective is minimized, whereas minimization of compliance is performed for designing loadbearing structures. Efficacy and robustness of the presented approach is demonstrated by designing various pressure-actuated 3D compliant mechanisms and structures.

==> 3DforceWD.txt <==
0.00125000000000000	1.00463683569028e-10
0.00166666666666667	1.26036524560101e-10
0.00208333333333333	1.59441901223739e-10
0.00250000000000000	1.40211686065848e-10
0.00291666666666667	1.10428152055473e-10
0.00333333333333333	0.000542532880015934
0.00375000000000000	0.00108506622483838
0.00416666666666667	0.00108506797177089
0.00458333333333333	0.00108507028006009
0.00500000000000000	0.00108507191328441
0.00541666666666667	0.00108507197381154
0.00583333333333333	0.00108507054434633
0.00625000000000000	0.00108506871821161
0.00666666666666667	0.000542533993138341
0.00708333333333333	1.07580499535327e-10
0.00750000000000000	1.06282977007537e-10
0.00791666666666667	1.05590607356884e-10
0.00833333333333333	1.05358586763825e-10
0.00875000000000000	1.05571286928381e-10
0.00916666666666667	1.06198576083245e-10
0.00958333333333333	1.07155399069431e-10
0.0100000000000000	0.000542534633454553
0.0104166666666667	0.00108506915959378
0.0108333333333333	0.00108506916034758
0.0112500000000000	0.00108506916096539
0.0116666666666667	0.00108506916129890
0.0120833333333333	0.00108506916129789
0.0125000000000000	0.00108506916098074
0.0129166666666667	0.00108506916038355
0.0133333333333333	0.000542534634168186
0.0137500000000000	1.07651905278768e-10
0.0141666666666667	1.06475752606039e-10
0.0145833333333333	1.05506695709112e-10
0.0150000000000000	1.04611755836076e-10
0.0154166666666667	1.03757538412196e-10
0.0158333333333333	1.02948193233988e-10

==> 3DforceWithD.txt <==
0.00125000000000000	2.10920761406627e-09
0.00166666666666667	2.08969784022423e-09
0.00208333333333333	2.07159176789161e-09
0.00250000000000000	2.07239415436918e-09
0.00291666666666667	2.06870608715644e-09
0.00333333333333333	0.00613334885113492
0.00375000000000000	0.00793310328332388
0.00416666666666667	0.00232787217706338
0.00458333333333333	0.000683088325145966
0.00500000000000000	0.000200453907190233
0.00541666666666667	5.88550393169942e-05
0.00583333333333333	1.73872286506227e-05
0.00625000000000000	5.50060037601741e-06
0.00666666666666667	1.48611923770622e-06
0.00708333333333333	2.06782421151899e-13
0.00750000000000000	1.72457698583226e-13
0.00791666666666667	1.43600678215227e-13
0.00833333333333333	1.16088218452020e-13
0.00875000000000000	8.87023409631717e-14
0.00916666666666667	6.13282178185365e-14
0.00958333333333333	3.39553301247286e-14
0.0100000000000000	9.11873149935605e-13
0.0104166666666667	1.16509715694570e-12
0.0108333333333333	3.40475780648855e-13
0.0112500000000000	9.96938783304004e-14
0.0116666666666667	2.91869701434162e-14
0.0120833333333333	8.54935431715857e-15
0.0125000000000000	2.51959053132003e-15
0.0129166666666667	7.94970093972981e-16
0.0133333333333333	2.14352620348171e-16
0.0137500000000000	3.01924432425940e-23
0.0141666666666667	2.59734969804631e-23
0.0145833333333333	2.27639855234271e-23
0.0150000000000000	2.00271372521038e-23
0.0154166666666667	1.75939083111573e-23
0.0158333333333333	1.54347879750603e-23

==> 3DpressureWD.txt <==
0.00125000000000000	99999.9982218150
0.00166666666666667	99999.9976742845
0.00208333333333333	99999.9967362503
0.00250000000000000	99999.9957778320
0.00291666666666667	99999.9951377510
0.00333333333333333	99999.9945944966
0.00375000000000000	93750.0160146719
0.00416666666666667	87500.0308884992
0.00458333333333333	81250.0322392294
0.00500000000000000	75000.0207043719
0.00541666666666667	68750.0035529178
0.00583333333333333	62499.9917785587
0.00625000000000000	56249.9916062762
0.00666666666666667	50000.0012435220
0.00708333333333333	50000.0006190552
0.00750000000000000	50000.0000041930
0.00791666666666667	49999.9993946902
0.00833333333333333	49999.9987878079
0.00875000000000000	49999.9981809769
0.00916666666666667	49999.9975716404
0.00958333333333333	49999.9969575767
0.0100000000000000	49999.9963372092
0.0104166666666667	43749.9979802321
0.0108333333333333	37499.9996187862
0.0112500000000000	31250.0012531084
0.0116666666666667	25000.0028845382
0.0120833333333333	18750.0045150144
0.0125000000000000	12500.0061464538
0.0129166666666667	6250.00778058318
0.0133333333333333	0.00941890261932208
0.0137500000000000	0.00879499955607160
0.0141666666666667	0.00817875311507705
0.0145833333333333	0.00756839991652557
0.0150000000000000	0.00696331748585922
0.0154166666666667	0.00636327441820506
0.0158333333333333	0.00576803296128910

==> 3DpressureWithD.txt <==
0.00125000000000000	99999.9642100398
0.00166666666666667	99999.9520458603
0.00208333333333333	99999.9401547678
0.00250000000000000	99999.9281929643
0.00291666666666667	99999.9162904012
0.00333333333333333	99999.9043760353
0.00375000000000000	29343.7374929478
0.00416666666666667	8610.55449862358
0.00458333333333333	2526.64999805229
0.00500000000000000	741.376989453377
0.00541666666666667	217.420986451067
0.00583333333333333	63.3669364210133
0.00625000000000000	17.1201124263566
0.00666666666666667	2.01267640305249e-05
0.00708333333333333	1.88246337521388e-05
0.00750000000000000	1.77446308987462e-05
0.00791666666666667	1.68379216283212e-05
0.00833333333333333	1.60903516805737e-05
0.00875000000000000	1.55005858396785e-05
0.00916666666666667	1.50685010277982e-05
0.00958333333333333	1.47940849328569e-05
0.0100000000000000	1.46773357023566e-05
0.0104166666666667	4.28980344461058e-06
0.0108333333333333	1.25605950819575e-06
0.0112500000000000	3.67711141936473e-07
0.0116666666666667	1.07641400688884e-07
0.0120833333333333	3.14934957413830e-08
0.0125000000000000	9.15761064999130e-09
0.0129166666666667	2.46922276326805e-09
0.0133333333333333	1.33186602860598e-15
0.0137500000000000	1.14380371755519e-15
0.0141666666666667	9.84066930404943e-16
0.0145833333333333	8.44605639398925e-16
0.0150000000000000	7.21841401121353e-16
0.0154166666666667	6.13907667469177e-16
0.0158333333333333	5.19173343905062e-16

==> ArXiv Submission/3DforceWD.txt <==
0.00125000000000000	1.00463683569028e-10
0.00166666666666667	1.26036524560101e-10
0.00208333333333333	1.59441901223739e-10
0.00250000000000000	1.40211686065848e-10
0.00291666666666667	1.10428152055473e-10
0.00333333333333333	0.000542532880015934
0.00375000000000000	0.00108506622483838
0.00416666666666667	0.00108506797177089
0.00458333333333333	0.00108507028006009
0.00500000000000000	0.00108507191328441
0.00541666666666667	0.00108507197381154
0.00583333333333333	0.00108507054434633
0.00625000000000000	0.00108506871821161
0.00666666666666667	0.000542533993138341
0.00708333333333333	1.07580499535327e-10
0.00750000000000000	1.06282977007537e-10
0.00791666666666667	1.05590607356884e-10
0.00833333333333333	1.05358586763825e-10
0.00875000000000000	1.05571286928381e-10
0.00916666666666667	1.06198576083245e-10
0.00958333333333333	1.07155399069431e-10
0.0100000000000000	0.000542534633454553
0.0104166666666667	0.00108506915959378
0.0108333333333333	0.00108506916034758
0.0112500000000000	0.00108506916096539
0.0116666666666667	0.00108506916129890
0.0120833333333333	0.00108506916129789
0.0125000000000000	0.00108506916098074
0.0129166666666667	0.00108506916038355
0.0133333333333333	0.000542534634168186
0.0137500000000000	1.07651905278768e-10
0.0141666666666667	1.06475752606039e-10
0.0145833333333333	1.05506695709112e-10
0.0150000000000000	1.04611755836076e-10
0.0154166666666667	1.03757538412196e-10
0.0158333333333333	1.02948193233988e-10

==> ArXiv Submission/3DforceWithD.txt <==
0.00125000000000000	2.10920761406627e-09
0.00166666666666667	2.08969784022423e-09
0.00208333333333333	2.07159176789161e-09
0.00250000000000000	2.07239415436918e-09
0.00291666666666667	2.06870608715644e-09
0.00333333333333333	0.00613334885113492
0.00375000000000000	0.00793310328332388
0.00416666666666667	0.00232787217706338
0.00458333333333333	0.000683088325145966
0.00500000000000000	0.000200453907190233
0.00541666666666667	5.88550393169942e-05
0.00583333333333333	1.73872286506227e-05
0.00625000000000000	5.50060037601741e-06
0.00666666666666667	1.48611923770622e-06
0.00708333333333333	2.06782421151899e-13
0.00750000000000000	1.72457698583226e-13
0.00791666666666667	1.43600678215227e-13
0.00833333333333333	1.16088218452020e-13
0.00875000000000000	8.87023409631717e-14
0.00916666666666667	6.13282178185365e-14
0.00958333333333333	3.39553301247286e-14
0.0100000000000000	9.11873149935605e-13
0.0104166666666667	1.16509715694570e-12
0.0108333333333333	3.40475780648855e-13
0.0112500000000000	9.96938783304004e-14
0.0116666666666667	2.91869701434162e-14
0.0120833333333333	8.54935431715857e-15
0.0125000000000000	2.51959053132003e-15
0.0129166666666667	7.94970093972981e-16
0.0133333333333333	2.14352620348171e-16
0.0137500000000000	3.01924432425940e-23
0.0141666666666667	2.59734969804631e-23
0.0145833333333333	2.27639855234271e-23
0.0150000000000000	2.00271372521038e-23
0.0154166666666667	1.75939083111573e-23
0.0158333333333333	1.54347879750603e-23

==> ArXiv Submission/3DpressureWD.txt <==
0.00125000000000000	99999.9982218150
0.00166666666666667	99999.9976742845
0.00208333333333333	99999.9967362503
0.00250000000000000	99999.9957778320
0.00291666666666667	99999.9951377510
0.00333333333333333	99999.9945944966
0.00375000000000000	93750.0160146719
0.00416666666666667	87500.0308884992
0.00458333333333333	81250.0322392294
0.00500000000000000	75000.0207043719
0.00541666666666667	68750.0035529178
0.00583333333333333	62499.9917785587
0.00625000000000000	56249.9916062762
0.00666666666666667	50000.0012435220
0.00708333333333333	50000.0006190552
0.00750000000000000	50000.0000041930
0.00791666666666667	49999.9993946902
0.00833333333333333	49999.9987878079
0.00875000000000000	49999.9981809769
0.00916666666666667	49999.9975716404
0.00958333333333333	49999.9969575767
0.0100000000000000	49999.9963372092
0.0104166666666667	43749.9979802321
0.0108333333333333	37499.9996187862
0.0112500000000000	31250.0012531084
0.0116666666666667	25000.0028845382
0.0120833333333333	18750.0045150144
0.0125000000000000	12500.0061464538
0.0129166666666667	6250.00778058318
0.0133333333333333	0.00941890261932208
0.0137500000000000	0.00879499955607160
0.0141666666666667	0.00817875311507705
0.0145833333333333	0.00756839991652557
0.0150000000000000	0.00696331748585922
0.0154166666666667	0.00636327441820506
0.0158333333333333	0.00576803296128910

==> ArXiv Submission/3DpressureWithD.txt <==
0.00125000000000000	99999.9642100398
0.00166666666666667	99999.9520458603
0.00208333333333333	99999.9401547678
0.00250000000000000	99999.9281929643
0.00291666666666667	99999.9162904012
0.00333333333333333	99999.9043760353
0.00375000000000000	29343.7374929478
0.00416666666666667	8610.55449862358
0.00458333333333333	2526.64999805229
0.00500000000000000	741.376989453377
0.00541666666666667	217.420986451067
0.00583333333333333	63.3669364210133
0.00625000000000000	17.1201124263566
0.00666666666666667	2.01267640305249e-05
0.00708333333333333	1.88246337521388e-05
0.00750000000000000	1.77446308987462e-05
0.00791666666666667	1.68379216283212e-05
0.00833333333333333	1.60903516805737e-05
0.00875000000000000	1.55005858396785e-05
0.00916666666666667	1.50685010277982e-05
0.00958333333333333	1.47940849328569e-05
0.0100000000000000	1.46773357023566e-05
0.0104166666666667	4.28980344461058e-06
0.0108333333333333	1.25605950819575e-06
0.0112500000000000	3.67711141936473e-07
0.0116666666666667	1.07641400688884e-07
0.0120833333333333	3.14934957413830e-08
0.0125000000000000	9.15761064999130e-09
0.0129166666666667	2.46922276326805e-09
0.0133333333333333	1.33186602860598e-15
0.0137500000000000	1.14380371755519e-15
0.0141666666666667	9.84066930404943e-16
0.0145833333333333	8.44605639398925e-16
0.0150000000000000	7.21841401121353e-16
0.0154166666666667	6.13907667469177e-16
0.0158333333333333	5.19173343905062e-16

==> ArXiv Submission/CM1Objective.txt <==
1	2.2215
2	0.239
3	0.1577
4	0.0387
5	0.029
6	-0.0558
7	-0.8167
8	-2.2567
9	-4.6494
10	-7.5627
11	-11.5162
12	-17.3633
13	-22.6572
14	-27.5564
15	-32.0148
16	-36.1134
17	-40.06
18	-43.9174
19	-47.6219
20	-51.161
21	-54.5081
22	-57.6172
23	-60.4129
24	-62.9215
25	-65.2292
26	-67.3644
27	-69.369
28	-71.2631
29	-73.0524
30	-74.7482
31	-76.3673
32	-77.9199
33	-79.3934
34	-80.8241
35	-82.1522
36	-83.413
37	-84.5741
38	-85.6315
39	-86.6405
40	-87.5785
41	-88.4805
42	-89.3184
43	-90.1391
44	-90.9265
45	-91.6732
46	-92.4142
47	-93.1022
48	-93.779
49	-94.414
50	-95.0262
51	-95.6104
52	-96.1958
53	-96.771
54	-97.3344
55	-97.8959
56	-98.4453
57	-98.9869
58	-99.5243
59	-100.0546
60	-100.5652
61	-101.0705
62	-101.5723
63	-102.0711
64	-102.5625
65	-103.0537
66	-103.5502
67	-104.0373
68	-104.5016
69	-104.9309
70	-105.3738
71	-105.7875
72	-106.1974
73	-106.6003
74	-106.9887
75	-107.3791
76	-107.7582
77	-108.1339
78	-108.5024
79	-108.8688
80	-109.2346
81	-109.5903
82	-109.9287
83	-110.2502
84	-110.5682
85	-110.8768
86	-111.1746
87	-111.4595
88	-111.7374
89	-111.998
90	-112.26
91	-112.5144
92	-112.7688
93	-113.0136
94	-113.2562
95	-113.49
96	-113.7263
97	-113.9633
98	-114.2034
99	-114.437
100	-114.6698
101	-114.9001
102	-115.1209
103	-115.3402
104	-115.5571
105	-115.7734
106	-115.9949
107	-116.2138
108	-116.4312
109	-116.6433
110	-116.8537
111	-117.0566
112	-117.2567
113	-117.4481
114	-117.63
115	-117.8109
116	-117.9911
117	-118.1718
118	-118.3556
119	-118.5415
120	-118.7256
121	-118.9121
122	-119.0956
123	-119.2734
124	-119.4486
125	-119.6248
126	-119.7993
127	-119.9721
128	-120.1465
129	-120.3227
130	-120.4998
131	-120.6762
132	-120.8462
133	-121.0103
134	-121.1734
135	-121.3299
136	-121.4888
137	-121.6489
138	-121.8075
139	-121.9701
140	-122.1291
141	-122.2932
142	-122.4507
143	-122.6087
144	-122.7622
145	-122.9126
146	-123.0537
147	-123.1949
148	-123.3329
149	-123.479
150	-123.6205
151	-123.7654
152	-123.907
153	-124.0485
154	-124.1867
155	-124.3276
156	-124.4662
157	-124.6036
158	-124.7372
159	-124.8702
160	-125.0067
161	-125.1422
162	-125.2825
163	-125.4195
164	-125.5572
165	-125.6959
166	-125.8357
167	-125.9796
168	-126.1207
169	-126.2644
170	-126.4073
171	-126.553
172	-126.6985
173	-126.8434
174	-126.982
175	-127.1187
176	-127.2576
177	-127.3956
178	-127.5328
179	-127.6665
180	-127.7984
181	-127.9233
182	-128.0442
183	-128.1661
184	-128.2881
185	-128.4104
186	-128.5316
187	-128.6513
188	-128.7671
189	-128.8835
190	-128.9945
191	-129.1041
192	-129.208
193	-129.31
194	-129.4125
195	-129.5206
196	-129.6317
197	-129.7443
198	-129.8568
199	-129.968
200	-130.0826
201	-130.1099
202	-130.329
203	-130.4281
204	-130.558
205	-130.6814
206	-130.8008
207	-130.9241
208	-130.3405
209	-131.1098
210	-131.2348
211	-131.349
212	-131.3043
213	-131.375
214	-131.6408
215	-131.7685
216	-131.8701
217	-131.972
218	-132.0767
219	-132.1773
220	-132.2836
221	-132.3864
222	-132.4939
223	-132.433
224	-132.6813
225	-132.7862
226	-132.8963
227	-132.6944
228	-133.0974
229	-133.1797
230	-133.2972
231	-133.4102
232	-133.3572
233	-133.6379
234	-133.7503
235	-133.8591
236	-133.967
237	-134.075
238	-134.1798
239	-133.9787
240	-134.3624
241	-134.4576
242	-134.5582
243	-134.6497
244	-134.7403
245	-134.8238
246	-134.9109
247	-134.86
248	-135.0571
249	-135.1447
250	-135.2207


==> ArXiv Submission/CM1Volume.txt <==
1	0.0829160000000000
2	0.0702100000000000
3	0.0787510000000000
4	0.0800570000000000
5	0.0798970000000000
6	0.0854040000000000
7	0.0872790000000000
8	0.0890520000000000
9	0.0897080000000000
10	0.0898650000000000
11	0.0900700000000000
12	0.0918780000000000
13	0.0934060000000000
14	0.0945570000000000
15	0.0953500000000000
16	0.0959980000000000
17	0.0963520000000000
18	0.0967150000000000
19	0.0971330000000000
20	0.0974760000000000
21	0.0978070000000000
22	0.0980920000000000
23	0.0983560000000000
24	0.0986010000000000
25	0.0987960000000000
26	0.0989670000000000
27	0.0990970000000000
28	0.0992180000000000
29	0.0993300000000000
30	0.0994160000000000
31	0.0994880000000000
32	0.0995530000000000
33	0.0996040000000000
34	0.0996560000000000
35	0.0996940000000000
36	0.0997290000000000
37	0.0997570000000000
38	0.0997590000000000
39	0.0997940000000000
40	0.0997780000000000
41	0.0998240000000000
42	0.0998140000000000
43	0.0998540000000000
44	0.0998560000000000
45	0.0998680000000000
46	0.0998700000000000
47	0.0998770000000000
48	0.0998790000000000
49	0.0998840000000000
50	0.0998880000000000
51	0.0998910000000000
52	0.0998970000000000
53	0.0999010000000000
54	0.0999060000000000
55	0.0999090000000000
56	0.0999100000000000
57	0.0999150000000000
58	0.0999170000000000
59	0.0999230000000000
60	0.0999240000000000
61	0.0999290000000000
62	0.0999300000000000
63	0.0999330000000000
64	0.0999360000000000
65	0.0999330000000000
66	0.0999410000000000
67	0.0999300000000000
68	0.0999450000000000
69	0.0999390000000000
70	0.0999500000000000
71	0.0999520000000000
72	0.0999550000000000
73	0.0999570000000000
74	0.0999590000000000
75	0.0999610000000000
76	0.0999630000000000
77	0.0999650000000000
78	0.0999660000000000
79	0.0999660000000000
80	0.0999670000000000
81	0.0999680000000000
82	0.0999680000000000
83	0.0999690000000000
84	0.0999690000000000
85	0.0999700000000000
86	0.0999700000000000
87	0.0999710000000000
88	0.0999710000000000
89	0.0999720000000000
90	0.0999710000000000
91	0.0999720000000000
92	0.0999700000000000
93	0.0999720000000000
94	0.0999720000000000
95	0.0999740000000000
96	0.0999750000000000
97	0.0999760000000000
98	0.0999760000000000
99	0.0999770000000000
100	0.0999770000000000
101	0.0999780000000000
102	0.0999770000000000
103	0.0999780000000000
104	0.0999780000000000
105	0.0999780000000000
106	0.0999780000000000
107	0.0999780000000000
108	0.0999780000000000
109	0.0999780000000000
110	0.0999790000000000
111	0.0999790000000000
112	0.0999790000000000
113	0.0999790000000000
114	0.0999790000000000
115	0.0999800000000000
116	0.0999790000000000
117	0.0999810000000000
118	0.0999810000000000
119	0.0999810000000000
120	0.0999800000000000
121	0.0999810000000000
122	0.0999800000000000
123	0.0999820000000000
124	0.0999810000000000
125	0.0999820000000000
126	0.1
127	0.1
128	0.1
129	0.1
130	0.1
131	0.1
132	0.1
133	0.1
134	0.1
135	0.1
136	0.1
137	0.1
138	0.1
139	0.1
140	0.1
141	0.1
142	0.1
143	0.1
144	0.1
145	0.1
146	0.1
147	0.1
148	0.1
149	0.1
150	0.1
151	0.1
152	0.1
153	0.1
154	0.1
155	0.1
156	0.1
157	0.1
158	0.1
159	0.1
160	0.1
161	0.1
162	0.1
163	0.1
164	0.1
165	0.1
166	0.1
167	0.1
168	0.1
169	0.1
170	0.1
171	0.1
172	0.1
173	0.1
174	0.1
175	0.1
176	0.1
177	0.1
178	0.1
179	0.1
180	0.1
181	0.1
182	0.1
183	0.1
184	0.1
185	0.1
186	0.1
187	0.1
188	0.1
189	0.1
190	0.1
191	0.1
192	0.1
193	0.1
194	0.1
195	0.1
196	0.1
197	0.1
198	0.1
199	0.1
200	0.1
201	0.1
202	0.1
203	0.1
204	0.1
205	0.1
206	0.1
207	0.1
208	0.1
209	0.1
210	0.1
211	0.1
212	0.1
213	0.1
214	0.1
215	0.1
216	0.1
217	0.1
218	0.1
219	0.1
220	0.1
221	0.1
222	0.1
223	0.1
224	0.1
225	0.1
226	0.1
227	0.1
228	0.1
229	0.1
230	0.1
231	0.1
232	0.1
233	0.1
234	0.1
235	0.1
236	0.1
237	0.1
238	0.1
239	0.1
240	0.1
241	0.1
242	0.1
243	0.1
244	0.1
245	0.1
246	0.1
247	0.1
248	0.1
249	0.1
250	0.1
	


==> ArXiv Submission/CM2Objective.txt <==
1	1.1582
2	-0.341
3	-5.4942
4	-14.9268
5	-25.7342
6	-39.0131
7	-49.3547
8	-58.6253
9	-65.7497
10	-71.3941
11	-76.6077
12	-81.4891
13	-86.1004
14	-90.5278
15	-94.8927
16	-99.1227
17	-103.223
18	-107.201
19	-111.1781
20	-115.1475
21	-119.3378
22	-124.1943
23	-129.8122
24	-136.5011
25	-144.3864
26	-153.4917
27	-163.6217
28	-174.0766
29	-184.5759
30	-194.5479
31	-205.3393
32	-216.1373
33	-228.323
34	-240.5784
35	-253.818
36	-267.1809
37	-280.6777
38	-293.7249
39	-305.9317
40	-317.2929
41	-328.1085
42	-338.229
43	-347.8374
44	-356.6214
45	-364.5398
46	-371.8542
47	-378.6919
48	-384.9531
49	-390.7643
50	-396.1516
51	-401.1724
52	-405.9404
53	-410.3774
54	-414.5396
55	-418.4587
56	-422.1211
57	-425.3973
58	-428.4706
59	-431.2856
60	-433.879
61	-436.2029
62	-438.278
63	-440.1314
64	-441.8643
65	-443.5219
66	-445.1489
67	-446.7319
68	-448.2628
69	-449.7537
70	-451.1607
71	-452.4955
72	-453.7645
73	-454.9514
74	-456.0688
75	-457.1549
76	-458.189
77	-459.1531
78	-460.1142
79	-461.0524
80	-461.9531
81	-462.8379
82	-463.6716
83	-464.4474
84	-465.2434
85	-466.033
86	-466.8428
87	-467.6446
88	-468.425
89	-469.1986
90	-469.934
91	-470.6648
92	-471.3532
93	-472.0215
94	-472.6148
95	-473.1872
96	-473.6646
97	-474.1966
98	-474.6491
99	-475.1376
100	-475.5837
101	-476.0836
102	-476.5603
103	-477.0298
104	-477.4815
105	-477.9644
106	-478.4169
107	-478.8593
108	-479.2604
109	-479.6688
110	-480.0653
111	-480.4439
112	-480.8167
113	-481.1829
114	-481.5326
115	-481.8587
116	-482.1874
117	-482.5144
118	-482.8311
119	-483.145
120	-483.4544
121	-483.7765
122	-484.1058
123	-484.4283
124	-484.7475
125	-485.066
126	-485.3721
127	-485.6679
128	-485.9553
129	-486.231
130	-486.4934
131	-486.7516
132	-487.0057
133	-487.2512
134	-487.507
135	-487.7574
136	-488.0095
137	-488.2629
138	-488.5117
139	-488.7517
140	-488.9921
141	-489.2294
142	-489.467
143	-489.7071
144	-489.9489
145	-490.1944
146	-490.4417
147	-490.678
148	-490.9114
149	-491.1427
150	-491.3792
151	-491.614
152	-491.8592
153	-492.0958
154	-492.3311
155	-492.5566
156	-492.7816
157	-493.0031
158	-493.2091
159	-493.4052
160	-493.6027
161	-493.7921
162	-493.9872
163	-494.1826
164	-494.3774
165	-494.5552
166	-494.7317
167	-494.9032
168	-495.0706
169	-495.2373
170	-495.4039
171	-495.5668
172	-495.7297
173	-495.8891
174	-496.0476
175	-496.2055
176	-496.3616
177	-496.5176
178	-496.672
179	-496.8337
180	-496.9967
181	-497.165
182	-497.335
183	-497.5074
184	-497.6827
185	-497.862
186	-498.0476
187	-498.2364
188	-498.4215
189	-498.6135
190	-498.8112
191	-499.0086
192	-499.2092
193	-499.405
194	-499.597
195	-499.7788
196	-499.9536
197	-500.1314
198	-500.3115
199	-500.4836
200	-500.652
201	-500.8008
202	-500.9668
203	-501.1213
204	-501.2831
205	-501.4473
206	-501.6166
207	-500.2107
208	-500.7725
209	-501.7198
210	-502.1597
211	-502.3593
212	-502.5242
213	-502.6899
214	-502.8568
215	-503.0234
216	-501.9001
217	-503.0661
218	-503.4758
219	-503.6692
220	-501.8633
221	-503.8796
222	-504.0549
223	-504.1631
224	-504.2752
225	-504.3865
226	-504.5009
227	-504.653
228	-504.7468
229	-504.8564
230	-504.9794
231	-505.1025
232	-505.2262
233	-505.3552
234	-505.448
235	-505.5768
236	-505.6777
237	-505.8484
238	-505.9814
239	-506.111
240	-506.0612
241	-506.3397
242	-506.5028
243	-506.5791
244	-506.6682
245	-506.8221
246	-506.9666
247	-507.1014
248	-506.8045
249	-507.232
250	-507.3629


==> ArXiv Submission/CM2Volume.txt <==
1	0.0766080000000000
2	0.0807790000000000
3	0.0775510000000000
4	0.0803020000000000
5	0.0824390000000000
6	0.0897430000000000
7	0.0940370000000000
8	0.0963480000000000
9	0.0972550000000000
10	0.0975680000000000
11	0.0977040000000000
12	0.0977580000000000
13	0.0976940000000000
14	0.0975860000000000
15	0.0975890000000000
16	0.0976390000000000
17	0.0977640000000000
18	0.0977930000000000
19	0.0978410000000000
20	0.0977080000000000
21	0.0977750000000000
22	0.0977580000000000
23	0.0977970000000000
24	0.0978220000000000
25	0.0978060000000000
26	0.0978750000000000
27	0.0979760000000000
28	0.0982230000000000
29	0.0982410000000000
30	0.0983230000000000
31	0.0983470000000000
32	0.0984010000000000
33	0.0985010000000000
34	0.0985870000000000
35	0.0986420000000000
36	0.0987050000000000
37	0.0987270000000000
38	0.0988180000000000
39	0.0988760000000000
40	0.0989990000000000
41	0.0991390000000000
42	0.0992570000000000
43	0.0993830000000000
44	0.0994460000000000
45	0.0995030000000000
46	0.0995420000000000
47	0.0995980000000000
48	0.0996370000000000
49	0.0996830000000000
50	0.0997140000000000
51	0.0997430000000000
52	0.0997620000000000
53	0.0997840000000000
54	0.0998000000000000
55	0.0998180000000000
56	0.0998370000000000
57	0.0998500000000000
58	0.0998670000000000
59	0.0998810000000000
60	0.0998970000000000
61	0.0999090000000000
62	0.0999220000000000
63	0.0999320000000000
64	0.0999400000000000
65	0.0999470000000000
66	0.0999520000000000
67	0.0999550000000000
68	0.0999590000000000
69	0.0999610000000000
70	0.0999630000000000
71	0.0999660000000000
72	0.0999660000000000
73	0.0999690000000000
74	0.0999690000000000
75	0.0999720000000000
76	0.0999720000000000
77	0.0999750000000000
78	0.0999760000000000
79	0.0999780000000000
80	0.0999800000000000
81	0.0999810000000000
82	0.0999820000000000
83	0.0999830000000000
84	0.0999840000000000
85	0.0999840000000000
86	0.0999830000000000
87	0.0999830000000000
88	0.0999840000000000
89	0.0999840000000000
90	0.0999840000000000
91	0.0999850000000000
92	0.0999860000000000
93	0.0999870000000000
94	0.0999870000000000
95	0.0999880000000000
96	0.0999890000000000
97	0.0999900000000000
98	0.0999900000000000
99	0.0999910000000000
100	0.0999900000000000
101	0.0999920000000000
102	0.0999920000000000
103	0.0999940000000000
104	0.0999930000000000
105	0.0999940000000000
106	0.0999950000000000
107	0.0999950000000000
108	0.0999950000000000
109	0.0999950000000000
110	0.0999950000000000
111	0.0999950000000000
112	0.0999950000000000
113	0.0999950000000000
114	0.0999950000000000
115	0.0999950000000000
116	0.0999950000000000
117	0.0999950000000000
118	0.0999950000000000
119	0.0999950000000000
120	0.0999950000000000
121	0.0999940000000000
122	0.0999950000000000
123	0.0999950000000000
124	0.0999950000000000
125	0.0999950000000000
126	0.0999950000000000
127	0.0999950000000000
128	0.0999950000000000
129	0.0999950000000000
130	0.0999950000000000
131	0.0999960000000000
132	0.0999960000000000
133	0.0999960000000000
134	0.0999970000000000
135	0.0999970000000000
136	0.0999970000000000
137	0.0999970000000000
138	0.0999970000000000
139	0.0999970000000000
140	0.0999970000000000
141	0.0999970000000000
142	0.0999970000000000
143	0.0999970000000000
144	0.0999960000000000
145	0.0999960000000000
146	0.0999960000000000
147	0.0999960000000000
148	0.0999960000000000
149	0.0999960000000000
150	0.0999960000000000
151	0.1
152	0.1
153	0.1
154	0.1
155	0.1
156	0.1
157	0.1
158	0.1
159	0.1
160	0.1
161	0.1
162	0.1
163	0.1
164	0.1
165	0.1
166	0.1
167	0.1
168	0.1
169	0.1
170	0.1
171	0.1
172	0.1
173	0.1
174	0.1
175	0.1
176	0.1
177	0.1
178	0.1
179	0.1
180	0.1
181	0.1
182	0.1
183	0.1
184	0.1
185	0.1
186	0.1
187	0.1
188	0.1
189	0.1
190	0.1
191	0.1
192	0.1
193	0.1
194	0.1
195	0.1
196	0.1
197	0.1
198	0.1
199	0.1
200	0.1
201	0.1
202	0.1
203	0.1
204	0.1
205	0.1
206	0.1
207	0.1
208	0.1
209	0.1
210	0.1
211	0.1
212	0.1
213	0.1
214	0.1
215	0.1
216	0.1
217	0.1
218	0.1
219	0.1
220	0.1
221	0.1
222	0.1
223	0.1
224	0.1
225	0.1
226	0.1
227	0.1
228	0.1
229	0.1
230	0.1
231	0.1
232	0.1
233	0.1
234	0.1
235	0.1
236	0.1
237	0.1
238	0.1
239	0.1
240	0.1
241	0.1
242	0.1
243	0.1
244	0.1
245	0.1
246	0.1
247	0.1
248	0.1
249	0.1
250	0.1


==> ArXiv Submission/CM3Objective.txt <==
1	-0.0905
2	-2.7748
3	-8.9969
4	-12.157
5	-16.0546
6	-20.6121
7	-24.1787
8	-27.2487
9	-29.9193
10	-32.6321
11	-35.5582
12	-38.7496
13	-42.1633
14	-45.8919
15	-50.214
16	-54.5381
17	-58.7548
18	-62.9141
19	-66.8626
20	-70.5579
21	-73.7094
22	-76.3965
23	-78.8946
24	-81.0143
25	-83.1632
26	-85.0697
27	-86.8667
28	-88.4917
29	-90.0795
30	-91.3312
31	-92.7587
32	-93.8491
33	-95.1847
34	-96.2022
35	-97.3585
36	-98.312
37	-99.2875
38	-100.1348
39	-100.9292
40	-101.6741
41	-102.3734
42	-103.0491
43	-103.6711
44	-104.2585
45	-104.8073
46	-105.343
47	-105.8548
48	-106.3539
49	-106.8342
50	-107.3032
51	-107.7602
52	-108.2179
53	-108.6423
54	-109.0723
55	-109.4858
56	-109.8887
57	-110.2754
58	-110.6801
59	-111.068
60	-111.4733
61	-111.8747
62	-112.2864
63	-112.7029
64	-113.1526
65	-113.6282
66	-114.1498
67	-114.7062
68	-115.2486
69	-115.6959
70	-116.0878
71	-116.4282
72	-116.7491
73	-117.0549
74	-117.3515
75	-117.6464
76	-117.932
77	-118.194
78	-118.4411
79	-118.6762
80	-118.9078
81	-119.1428
82	-119.3792
83	-119.5919
84	-119.7972
85	-120.0012
86	-120.2083
87	-120.422
88	-120.6316
89	-120.8333
90	-121.0367
91	-121.2298
92	-121.4203
93	-121.612
94	-121.8134
95	-122.0149
96	-122.2147
97	-122.4108
98	-122.6087
99	-122.8034
100	-123.0056
101	-123.1958
102	-123.3755
103	-123.5316
104	-123.6941
105	-123.8517
106	-124.0126
107	-124.1678
108	-124.3218
109	-124.4741
110	-124.628
111	-124.777
112	-124.9305
113	-125.078
114	-125.2256
115	-125.3689
116	-125.5082
117	-125.6442
118	-125.7838
119	-125.9222
120	-126.0591
121	-126.188
122	-126.3234
123	-126.4591
124	-126.5971
125	-126.7321
126	-126.8583
127	-126.9777
128	-127.0923
129	-127.2173
130	-127.3348
131	-127.4485
132	-127.5557
133	-127.6631
134	-127.7695
135	-127.8823
136	-127.9931
137	-128.1038
138	-128.2127
139	-128.3237
140	-128.4366
141	-128.5558
142	-128.6708
143	-128.784
144	-128.8934
145	-129.003
146	-129.1124
147	-129.2256
148	-129.3408
149	-129.4524
150	-129.565
151	-129.6744
152	-129.7846
153	-129.8939
154	-129.9982
155	-130.1005
156	-130.1962
157	-130.2887
158	-130.381
159	-130.4711
160	-130.5589
161	-130.6472
162	-130.7328
163	-130.8181
164	-130.9011
165	-130.9821
166	-131.0598
167	-131.1382
168	-131.2136
169	-131.2918
170	-131.3709
171	-131.453
172	-131.5344
173	-131.6184
174	-131.6996
175	-131.7798
176	-131.8612
177	-131.9445
178	-132.0221
179	-132.0994
180	-132.1714
181	-132.2427
182	-132.3149
183	-132.3876
184	-132.4606
185	-132.5374
186	-132.6136
187	-132.6905
188	-132.768
189	-132.8501
190	-132.9315
191	-133.0145
192	-133.0927
193	-133.1682
194	-133.242
195	-133.3169
196	-133.3904
197	-133.4659
198	-133.5404
199	-133.6139
200	-133.6836
201	-133.7589
202	-133.834
203	-133.9101
204	-133.9833
205	-134.0563
206	-134.1271
207	-134.2027
208	-134.2782
209	-134.3553
210	-134.431
211	-134.5065
212	-134.58
213	-134.6459
214	-134.7097
215	-134.7762
216	-134.8397
217	-134.9068
218	-134.9732
219	-135.0397
220	-135.1045
221	-135.1696
222	-135.2331
223	-135.296
224	-135.3582
225	-135.4191
226	-135.4784
227	-135.5369
228	-135.5939
229	-135.6478
230	-135.7016
231	-135.7548
232	-135.8043
233	-135.8575
234	-135.9079
235	-135.9562
236	-136.0056
237	-136.0554
238	-136.1067
239	-136.1601
240	-136.2134
241	-136.2673
242	-136.3216
243	-136.3784
244	-136.4344
245	-136.4927
246	-136.5471
247	-136.6045
248	-136.6597
249	-136.7148
250	-136.7693


==> ArXiv Submission/CM3Volume.txt <==
1	0.0877380000000000
2	0.0756640000000000
3	0.0844780000000000
4	0.0876010000000000
5	0.0916970000000000
6	0.0949140000000000
7	0.0966540000000000
8	0.0970650000000000
9	0.0972640000000000
10	0.0971230000000000
11	0.0970760000000000
12	0.0968880000000000
13	0.0970920000000000
14	0.0969050000000000
15	0.0971630000000000
16	0.0972820000000000
17	0.0975200000000000
18	0.0975920000000000
19	0.0979430000000000
20	0.0981660000000000
21	0.0985030000000000
22	0.0985900000000000
23	0.0988370000000000
24	0.0989350000000000
25	0.0991110000000000
26	0.0991690000000000
27	0.0992730000000000
28	0.0993060000000000
29	0.0993970000000000
30	0.0994290000000000
31	0.0994480000000000
32	0.0995070000000000
33	0.0994880000000000
34	0.0995660000000000
35	0.0995410000000000
36	0.0996240000000000
37	0.0996050000000000
38	0.0996710000000000
39	0.0996480000000000
40	0.0997060000000000
41	0.0997040000000000
42	0.0997500000000000
43	0.0997560000000000
44	0.0997750000000000
45	0.0997770000000000
46	0.0997860000000000
47	0.0997880000000000
48	0.0997990000000000
49	0.0997990000000000
50	0.0998090000000000
51	0.0998050000000000
52	0.0998170000000000
53	0.0998190000000000
54	0.0998290000000000
55	0.0998290000000000
56	0.0998280000000000
57	0.0998230000000000
58	0.0998210000000000
59	0.0998140000000000
60	0.0998280000000000
61	0.0998310000000000
62	0.0998330000000000
63	0.0998330000000000
64	0.0998290000000000
65	0.0998300000000000
66	0.0998330000000000
67	0.0998390000000000
68	0.0998450000000000
69	0.0998510000000000
70	0.0998550000000000
71	0.0998650000000000
72	0.0998680000000000
73	0.0998770000000000
74	0.0998800000000000
75	0.0998890000000000
76	0.0998940000000000
77	0.0999010000000000
78	0.0999070000000000
79	0.0999100000000000
80	0.0999100000000000
81	0.0999130000000000
82	0.0999130000000000
83	0.0999160000000000
84	0.0999160000000000
85	0.0999190000000000
86	0.0999180000000000
87	0.0999190000000000
88	0.0999190000000000
89	0.0999190000000000
90	0.0999170000000000
91	0.0999190000000000
92	0.0999180000000000
93	0.0999170000000000
94	0.0999160000000000
95	0.0999180000000000
96	0.0999200000000000
97	0.0999220000000000
98	0.0999210000000000
99	0.0999220000000000
100	0.0999270000000000
101	0.0999300000000000
102	0.0999320000000000
103	0.0999360000000000
104	0.0999380000000000
105	0.0999400000000000
106	0.0999420000000000
107	0.0999460000000000
108	0.0999460000000000
109	0.0999470000000000
110	0.0999470000000000
111	0.0999470000000000
112	0.0999480000000000
113	0.0999480000000000
114	0.0999510000000000
115	0.0999520000000000
116	0.0999520000000000
117	0.0999530000000000
118	0.0999530000000000
119	0.0999540000000000
120	0.0999530000000000
121	0.0999540000000000
122	0.0999530000000000
123	0.0999540000000000
124	0.0999530000000000
125	0.0999550000000000
126	0.0999530000000000
127	0.0999540000000000
128	0.0999510000000000
129	0.0999540000000000
130	0.0999520000000000
131	0.0999530000000000
132	0.0999530000000000
133	0.0999530000000000
134	0.0999490000000000
135	0.0999510000000000
136	0.0999530000000000
137	0.0999540000000000
138	0.0999560000000000
139	0.0999570000000000
140	0.0999580000000000
141	0.0999600000000000
142	0.0999610000000000
143	0.0999620000000000
144	0.0999620000000000
145	0.0999620000000000
146	0.0999610000000000
147	0.0999620000000000
148	0.0999610000000000
149	0.0999630000000000
150	0.0999620000000000
151	0.1
152	0.1
153	0.1
154	0.1
155	0.1
156	0.1
157	0.1
158	0.1
159	0.1
160	0.1
161	0.1
162	0.1
163	0.1
164	0.1
165	0.1
166	0.1
167	0.1
168	0.1
169	0.1
170	0.1
171	0.1
172	0.1
173	0.1
174	0.1
175	0.1
176	0.1
177	0.1
178	0.1
179	0.1
180	0.1
181	0.1
182	0.1
183	0.1
184	0.1
185	0.1
186	0.1
187	0.1
188	0.1
189	0.1
190	0.1
191	0.1
192	0.1
193	0.1
194	0.1
195	0.1
196	0.1
197	0.1
198	0.1
199	0.1
200	0.1
201	0.1
202	0.1
203	0.1
204	0.1
205	0.1
206	0.1
207	0.1
208	0.1
209	0.1
210	0.1
211	0.1
212	0.1
213	0.1
214	0.1
215	0.1
216	0.1
217	0.1
218	0.1
219	0.1
220	0.1
221	0.1
222	0.1
223	0.1
224	0.1
225	0.1
226	0.1
227	0.1
228	0.1
229	0.1
230	0.1
231	0.1
232	0.1
233	0.1
234	0.1
235	0.1
236	0.1
237	0.1
238	0.1
239	0.1
240	0.1
241	0.1
242	0.1
243	0.1
244	0.1
245	0.1
246	0.1
247	0.1
248	0.1
249	0.1
250	0.1
	


==> ArXiv Submission/Ex1Objective.txt <==
1	10
2	5.65759200000000
3	3.60898000000000
4	2.40066600000000
5	1.64496800000000
6	1.16293900000000
7	0.859961000000000
8	0.669215000000000
9	0.549020000000000
10	0.483749000000000
11	0.439655000000000
12	0.407470000000000
13	0.382701000000000
14	0.362809000000000
15	0.346275000000000
16	0.332326000000000
17	0.320750000000000
18	0.311250000000000
19	0.303611000000000
20	0.297645000000000
21	0.292813000000000
22	0.288753000000000
23	0.285269000000000
24	0.282253000000000
25	0.279633000000000
26	0.277363000000000
27	0.275402000000000
28	0.273711000000000
29	0.272251000000000
30	0.270992000000000
31	0.269895000000000
32	0.268936000000000
33	0.268090000000000
34	0.267343000000000
35	0.266677000000000
36	0.266075000000000
37	0.265531000000000
38	0.265035000000000
39	0.264580000000000
40	0.264160000000000
41	0.263636000000000
42	0.263257000000000
43	0.262921000000000
44	0.262572000000000
45	0.262282000000000
46	0.262018000000000
47	0.261774000000000
48	0.261549000000000
49	0.261341000000000
50	0.266154000000000
51	0.262136000000000
52	0.261209000000000
53	0.260847000000000
54	0.260635000000000
55	0.260473000000000
56	0.260331000000000
57	0.260200000000000
58	0.260077000000000
59	0.259962000000000
60	0.259890000000000
61	0.259792000000000
62	0.259698000000000
63	0.259609000000000
64	0.259524000000000
65	0.259444000000000
66	0.259368000000000
67	0.259296000000000
68	0.259227000000000
69	0.259161000000000
70	0.259099000000000
71	0.259151000000000
72	0.259112000000000
73	0.259063000000000
74	0.259012000000000
75	0.258962000000000
76	0.258915000000000
77	0.258871000000000
78	0.258827000000000
79	0.258785000000000
80	0.258745000000000
81	0.258707000000000
82	0.258670000000000
83	0.258634000000000
84	0.258599000000000
85	0.258566000000000
86	0.258534000000000
87	0.258504000000000
88	0.258474000000000
89	0.258446000000000
90	0.258419000000000
91	0.258393000000000
92	0.258226000000000
93	0.258180000000000
94	0.258153000000000
95	0.258270000000000
96	0.258129000000000
97	0.258091000000000
98	0.258068000000000
99	0.258188000000000
100	0.258051000000000

==> ArXiv Submission/Ex1Volume.txt <==
1	0.238005000000000
2	0.239368000000000
3	0.239950000000000
4	0.241035000000000
5	0.242680000000000
6	0.244882000000000
7	0.246753000000000
8	0.248024000000000
9	0.248792000000000
10	0.249179000000000
11	0.249392000000000
12	0.249522000000000
13	0.249616000000000
14	0.249692000000000
15	0.249764000000000
16	0.249831000000000
17	0.249883000000000
18	0.249920000000000
19	0.249946000000000
20	0.249962000000000
21	0.249973000000000
22	0.249981000000000
23	0.249986000000000
24	0.249990000000000
25	0.249992000000000
26	0.249994000000000
27	0.249996000000000
28	0.249997000000000
29	0.249997000000000
30	0.249998000000000
31	0.249998000000000
32	0.249998000000000
33	0.249999000000000
34	0.249999000000000
35	0.249999000000000
36	0.249999000000000
37	0.249999000000000
38	0.249999000000000
39	0.249999000000000
40	0.249999000000000
41	0.249999000000000
42	0.249999000000000
43	0.249999000000000
44	0.249999000000000
45	0.249999000000000
46	0.249999000000000
47	0.249999000000000
48	0.249999000000000
49	0.249999000000000
50	0.249999000000000
51	0.249999000000000
52	0.249999000000000
53	0.249999000000000
54	0.249999000000000
55	0.249999000000000
56	0.249999000000000
57	0.249999000000000
58	0.249999000000000
59	0.249999000000000
60	0.249999000000000
61	0.249999000000000
62	0.249999000000000
63	0.249999000000000
64	0.249999000000000
65	0.249999000000000
66	0.249999000000000
67	0.249999000000000
68	0.249999000000000
69	0.249999000000000
70	0.249999000000000
71	0.249999000000000
72	0.249999000000000
73	0.249999000000000
74	0.249999000000000
75	0.249999000000000
76	0.249999000000000
77	0.249999000000000
78	0.249999000000000
79	0.249999000000000
80	0.249999000000000
81	0.249999000000000
82	0.249999000000000
83	0.249999000000000
84	0.249999000000000
85	0.249999000000000
86	0.249999000000000
87	0.249999000000000
88	0.249999000000000
89	0.249999000000000
90	0.249999000000000
91	0.249999000000000
92	0.249999000000000
93	0.249999000000000
94	0.249999000000000
95	0.249999000000000
96	0.249999000000000
97	0.249999000000000
98	0.249999000000000
99	0.249999000000000
100	0.249999000000000

==> ArXiv Submission/Ex2Objective.txt <==
1	10
2	5.65271400000000
3	3.85577100000000
4	2.92277000000000
5	2.38220700000000
6	2.02881600000000
7	1.78689400000000
8	1.62210200000000
9	1.50247700000000
10	1.41193900000000
11	1.31863100000000
12	1.20980200000000
13	1.08201400000000
14	0.944206000000000
15	0.817738000000000
16	0.717657000000000
17	0.643122000000000
18	0.586742000000000
19	0.542518000000000
20	0.506875000000000
21	0.477825000000000
22	0.454022000000000
23	0.434430000000000
24	0.418200000000000
25	0.404712000000000
26	0.393505000000000
27	0.384233000000000
28	0.376897000000000
29	0.371275000000000
30	0.366898000000000
31	0.363335000000000
32	0.360347000000000
33	0.357790000000000
34	0.355553000000000
35	0.353584000000000
36	0.351825000000000
37	0.350248000000000
38	0.348826000000000
39	0.347538000000000
40	0.346363000000000
41	0.345287000000000
42	0.344297000000000
43	0.343385000000000
44	0.342544000000000
45	0.341758000000000
46	0.341033000000000
47	0.349654000000000
48	0.341762000000000
49	0.339989000000000
50	0.339170000000000
51	0.338583000000000
52	0.338077000000000
53	0.346540000000000
54	0.339050000000000
55	0.337481000000000
56	0.336838000000000
57	0.336409000000000
58	0.336048000000000
59	0.335719000000000
60	0.335412000000000
61	0.334812000000000
62	0.334815000000000
63	0.334597000000000
64	0.334364000000000
65	0.334137000000000
66	0.333612000000000
67	0.333675000000000
68	0.333522000000000
69	0.333342000000000
70	0.333163000000000
71	0.332992000000000
72	0.332523000000000
73	0.332635000000000
74	0.332531000000000
75	0.332249000000000
76	0.332264000000000
77	0.332174000000000
78	0.332075000000000
79	0.331983000000000
80	0.331889000000000
81	0.331643000000000
82	0.331689000000000
83	0.331628000000000
84	0.331554000000000
85	0.331484000000000
86	0.331409000000000
87	0.331338000000000
88	0.331111000000000
89	0.331174000000000
90	0.331130000000000
91	0.331076000000000
92	0.331014000000000
93	0.330955000000000
94	0.330897000000000
95	0.330841000000000
96	0.330789000000000
97	0.330745000000000
98	0.330695000000000
99	0.330647000000000
100	0.330601000000000

==> ArXiv Submission/Ex2Volume.txt <==
1	0.240796000000000
2	0.243470000000000
3	0.244872000000000
4	0.246027000000000
5	0.246789000000000
6	0.247804000000000
7	0.248561000000000
8	0.248922000000000
9	0.249088000000000
10	0.249052000000000
11	0.248883000000000
12	0.248690000000000
13	0.248612000000000
14	0.248759000000000
15	0.249058000000000
16	0.249330000000000
17	0.249515000000000
18	0.249641000000000
19	0.249731000000000
20	0.249802000000000
21	0.249855000000000
22	0.249895000000000
23	0.249924000000000
24	0.249946000000000
25	0.249961000000000
26	0.249973000000000
27	0.249981000000000
28	0.249987000000000
29	0.249991000000000
30	0.249994000000000
31	0.249995000000000
32	0.249996000000000
33	0.249997000000000
34	0.249998000000000
35	0.249998000000000
36	0.249998000000000
37	0.249999000000000
38	0.249999000000000
39	0.249999000000000
40	0.249999000000000
41	0.249999000000000
42	0.249999000000000
43	0.249999000000000
44	0.249999000000000
45	0.249999000000000
46	0.249999000000000
47	0.249999000000000
48	0.249999000000000
49	0.249999000000000
50	0.249999000000000
51	0.249999000000000
52	0.249999000000000
53	0.249999000000000
54	0.249999000000000
55	0.249999000000000
56	0.249999000000000
57	0.249999000000000
58	0.249999000000000
59	0.249999000000000
60	0.249999000000000
61	0.249999000000000
62	0.249999000000000
63	0.249999000000000
64	0.249999000000000
65	0.250000000000000
66	0.249999000000000
67	0.249999000000000
68	0.249999000000000
69	0.249999000000000
70	0.249999000000000
71	0.250000000000000
72	0.249999000000000
73	0.249999000000000
74	0.250000000000000
75	0.249999000000000
76	0.249999000000000
77	0.249999000000000
78	0.249999000000000
79	0.249999000000000
80	0.250000000000000
81	0.249999000000000
82	0.249999000000000
83	0.249999000000000
84	0.249999000000000
85	0.249999000000000
86	0.249999000000000
87	0.250000000000000
88	0.249999000000000
89	0.249999000000000
90	0.249999000000000
91	0.249999000000000
92	0.249999000000000
93	0.249999000000000
94	0.249999000000000
95	0.249999000000000
96	0.249999000000000
97	0.249999000000000
98	0.249999000000000
99	0.249999000000000
100	0.249999000000000

==> CM1Objective.txt <==
1	2.2215
2	0.239
3	0.1577
4	0.0387
5	0.029
6	-0.0558
7	-0.8167
8	-2.2567
9	-4.6494
10	-7.5627
11	-11.5162
12	-17.3633
13	-22.6572
14	-27.5564
15	-32.0148
16	-36.1134
17	-40.06
18	-43.9174
19	-47.6219
20	-51.161
21	-54.5081
22	-57.6172
23	-60.4129
24	-62.9215
25	-65.2292
26	-67.3644
27	-69.369
28	-71.2631
29	-73.0524
30	-74.7482
31	-76.3673
32	-77.9199
33	-79.3934
34	-80.8241
35	-82.1522
36	-83.413
37	-84.5741
38	-85.6315
39	-86.6405
40	-87.5785
41	-88.4805
42	-89.3184
43	-90.1391
44	-90.9265
45	-91.6732
46	-92.4142
47	-93.1022
48	-93.779
49	-94.414
50	-95.0262
51	-95.6104
52	-96.1958
53	-96.771
54	-97.3344
55	-97.8959
56	-98.4453
57	-98.9869
58	-99.5243
59	-100.0546
60	-100.5652
61	-101.0705
62	-101.5723
63	-102.0711
64	-102.5625
65	-103.0537
66	-103.5502
67	-104.0373
68	-104.5016
69	-104.9309
70	-105.3738
71	-105.7875
72	-106.1974
73	-106.6003
74	-106.9887
75	-107.3791
76	-107.7582
77	-108.1339
78	-108.5024
79	-108.8688
80	-109.2346
81	-109.5903
82	-109.9287
83	-110.2502
84	-110.5682
85	-110.8768
86	-111.1746
87	-111.4595
88	-111.7374
89	-111.998
90	-112.26
91	-112.5144
92	-112.7688
93	-113.0136
94	-113.2562
95	-113.49
96	-113.7263
97	-113.9633
98	-114.2034
99	-114.437
100	-114.6698
101	-114.9001
102	-115.1209
103	-115.3402
104	-115.5571
105	-115.7734
106	-115.9949
107	-116.2138
108	-116.4312
109	-116.6433
110	-116.8537
111	-117.0566
112	-117.2567
113	-117.4481
114	-117.63
115	-117.8109
116	-117.9911
117	-118.1718
118	-118.3556
119	-118.5415
120	-118.7256
121	-118.9121
122	-119.0956
123	-119.2734
124	-119.4486
125	-119.6248
126	-119.7993
127	-119.9721
128	-120.1465
129	-120.3227
130	-120.4998
131	-120.6762
132	-120.8462
133	-121.0103
134	-121.1734
135	-121.3299
136	-121.4888
137	-121.6489
138	-121.8075
139	-121.9701
140	-122.1291
141	-122.2932
142	-122.4507
143	-122.6087
144	-122.7622
145	-122.9126
146	-123.0537
147	-123.1949
148	-123.3329
149	-123.479
150	-123.6205
151	-123.7654
152	-123.907
153	-124.0485
154	-124.1867
155	-124.3276
156	-124.4662
157	-124.6036
158	-124.7372
159	-124.8702
160	-125.0067
161	-125.1422
162	-125.2825
163	-125.4195
164	-125.5572
165	-125.6959
166	-125.8357
167	-125.9796
168	-126.1207
169	-126.2644
170	-126.4073
171	-126.553
172	-126.6985
173	-126.8434
174	-126.982
175	-127.1187
176	-127.2576
177	-127.3956
178	-127.5328
179	-127.6665
180	-127.7984
181	-127.9233
182	-128.0442
183	-128.1661
184	-128.2881
185	-128.4104
186	-128.5316
187	-128.6513
188	-128.7671
189	-128.8835
190	-128.9945
191	-129.1041
192	-129.208
193	-129.31
194	-129.4125
195	-129.5206
196	-129.6317
197	-129.7443
198	-129.8568
199	-129.968
200	-130.0826
201	-130.1099
202	-130.329
203	-130.4281
204	-130.558
205	-130.6814
206	-130.8008
207	-130.9241
208	-130.3405
209	-131.1098
210	-131.2348
211	-131.349
212	-131.3043
213	-131.375
214	-131.6408
215	-131.7685
216	-131.8701
217	-131.972
218	-132.0767
219	-132.1773
220	-132.2836
221	-132.3864
222	-132.4939
223	-132.433
224	-132.6813
225	-132.7862
226	-132.8963
227	-132.6944
228	-133.0974
229	-133.1797
230	-133.2972
231	-133.4102
232	-133.3572
233	-133.6379
234	-133.7503
235	-133.8591
236	-133.967
237	-134.075
238	-134.1798
239	-133.9787
240	-134.3624
241	-134.4576
242	-134.5582
243	-134.6497
244	-134.7403
245	-134.8238
246	-134.9109
247	-134.86
248	-135.0571
249	-135.1447
250	-135.2207


==> CM1Volume.txt <==
1	0.0829160000000000
2	0.0702100000000000
3	0.0787510000000000
4	0.0800570000000000
5	0.0798970000000000
6	0.0854040000000000
7	0.0872790000000000
8	0.0890520000000000
9	0.0897080000000000
10	0.0898650000000000
11	0.0900700000000000
12	0.0918780000000000
13	0.0934060000000000
14	0.0945570000000000
15	0.0953500000000000
16	0.0959980000000000
17	0.0963520000000000
18	0.0967150000000000
19	0.0971330000000000
20	0.0974760000000000
21	0.0978070000000000
22	0.0980920000000000
23	0.0983560000000000
24	0.0986010000000000
25	0.0987960000000000
26	0.0989670000000000
27	0.0990970000000000
28	0.0992180000000000
29	0.0993300000000000
30	0.0994160000000000
31	0.0994880000000000
32	0.0995530000000000
33	0.0996040000000000
34	0.0996560000000000
35	0.0996940000000000
36	0.0997290000000000
37	0.0997570000000000
38	0.0997590000000000
39	0.0997940000000000
40	0.0997780000000000
41	0.0998240000000000
42	0.0998140000000000
43	0.0998540000000000
44	0.0998560000000000
45	0.0998680000000000
46	0.0998700000000000
47	0.0998770000000000
48	0.0998790000000000
49	0.0998840000000000
50	0.0998880000000000
51	0.0998910000000000
52	0.0998970000000000
53	0.0999010000000000
54	0.0999060000000000
55	0.0999090000000000
56	0.0999100000000000
57	0.0999150000000000
58	0.0999170000000000
59	0.0999230000000000
60	0.0999240000000000
61	0.0999290000000000
62	0.0999300000000000
63	0.0999330000000000
64	0.0999360000000000
65	0.0999330000000000
66	0.0999410000000000
67	0.0999300000000000
68	0.0999450000000000
69	0.0999390000000000
70	0.0999500000000000
71	0.0999520000000000
72	0.0999550000000000
73	0.0999570000000000
74	0.0999590000000000
75	0.0999610000000000
76	0.0999630000000000
77	0.0999650000000000
78	0.0999660000000000
79	0.0999660000000000
80	0.0999670000000000
81	0.0999680000000000
82	0.0999680000000000
83	0.0999690000000000
84	0.0999690000000000
85	0.0999700000000000
86	0.0999700000000000
87	0.0999710000000000
88	0.0999710000000000
89	0.0999720000000000
90	0.0999710000000000
91	0.0999720000000000
92	0.0999700000000000
93	0.0999720000000000
94	0.0999720000000000
95	0.0999740000000000
96	0.0999750000000000
97	0.0999760000000000
98	0.0999760000000000
99	0.0999770000000000
100	0.0999770000000000
101	0.0999780000000000
102	0.0999770000000000
103	0.0999780000000000
104	0.0999780000000000
105	0.0999780000000000
106	0.0999780000000000
107	0.0999780000000000
108	0.0999780000000000
109	0.0999780000000000
110	0.0999790000000000
111	0.0999790000000000
112	0.0999790000000000
113	0.0999790000000000
114	0.0999790000000000
115	0.0999800000000000
116	0.0999790000000000
117	0.0999810000000000
118	0.0999810000000000
119	0.0999810000000000
120	0.0999800000000000
121	0.0999810000000000
122	0.0999800000000000
123	0.0999820000000000
124	0.0999810000000000
125	0.0999820000000000
126	0.1
127	0.1
128	0.1
129	0.1
130	0.1
131	0.1
132	0.1
133	0.1
134	0.1
135	0.1
136	0.1
137	0.1
138	0.1
139	0.1
140	0.1
141	0.1
142	0.1
143	0.1
144	0.1
145	0.1
146	0.1
147	0.1
148	0.1
149	0.1
150	0.1
151	0.1
152	0.1
153	0.1
154	0.1
155	0.1
156	0.1
157	0.1
158	0.1
159	0.1
160	0.1
161	0.1
162	0.1
163	0.1
164	0.1
165	0.1
166	0.1
167	0.1
168	0.1
169	0.1
170	0.1
171	0.1
172	0.1
173	0.1
174	0.1
175	0.1
176	0.1
177	0.1
178	0.1
179	0.1
180	0.1
181	0.1
182	0.1
183	0.1
184	0.1
185	0.1
186	0.1
187	0.1
188	0.1
189	0.1
190	0.1
191	0.1
192	0.1
193	0.1
194	0.1
195	0.1
196	0.1
197	0.1
198	0.1
199	0.1
200	0.1
201	0.1
202	0.1
203	0.1
204	0.1
205	0.1
206	0.1
207	0.1
208	0.1
209	0.1
210	0.1
211	0.1
212	0.1
213	0.1
214	0.1
215	0.1
216	0.1
217	0.1
218	0.1
219	0.1
220	0.1
221	0.1
222	0.1
223	0.1
224	0.1
225	0.1
226	0.1
227	0.1
228	0.1
229	0.1
230	0.1
231	0.1
232	0.1
233	0.1
234	0.1
235	0.1
236	0.1
237	0.1
238	0.1
239	0.1
240	0.1
241	0.1
242	0.1
243	0.1
244	0.1
245	0.1
246	0.1
247	0.1
248	0.1
249	0.1
250	0.1
	


==> CM2Objective.txt <==
1	1.1582
2	-0.341
3	-5.4942
4	-14.9268
5	-25.7342
6	-39.0131
7	-49.3547
8	-58.6253
9	-65.7497
10	-71.3941
11	-76.6077
12	-81.4891
13	-86.1004
14	-90.5278
15	-94.8927
16	-99.1227
17	-103.223
18	-107.201
19	-111.1781
20	-115.1475
21	-119.3378
22	-124.1943
23	-129.8122
24	-136.5011
25	-144.3864
26	-153.4917
27	-163.6217
28	-174.0766
29	-184.5759
30	-194.5479
31	-205.3393
32	-216.1373
33	-228.323
34	-240.5784
35	-253.818
36	-267.1809
37	-280.6777
38	-293.7249
39	-305.9317
40	-317.2929
41	-328.1085
42	-338.229
43	-347.8374
44	-356.6214
45	-364.5398
46	-371.8542
47	-378.6919
48	-384.9531
49	-390.7643
50	-396.1516
51	-401.1724
52	-405.9404
53	-410.3774
54	-414.5396
55	-418.4587
56	-422.1211
57	-425.3973
58	-428.4706
59	-431.2856
60	-433.879
61	-436.2029
62	-438.278
63	-440.1314
64	-441.8643
65	-443.5219
66	-445.1489
67	-446.7319
68	-448.2628
69	-449.7537
70	-451.1607
71	-452.4955
72	-453.7645
73	-454.9514
74	-456.0688
75	-457.1549
76	-458.189
77	-459.1531
78	-460.1142
79	-461.0524
80	-461.9531
81	-462.8379
82	-463.6716
83	-464.4474
84	-465.2434
85	-466.033
86	-466.8428
87	-467.6446
88	-468.425
89	-469.1986
90	-469.934
91	-470.6648
92	-471.3532
93	-472.0215
94	-472.6148
95	-473.1872
96	-473.6646
97	-474.1966
98	-474.6491
99	-475.1376
100	-475.5837
101	-476.0836
102	-476.5603
103	-477.0298
104	-477.4815
105	-477.9644
106	-478.4169
107	-478.8593
108	-479.2604
109	-479.6688
110	-480.0653
111	-480.4439
112	-480.8167
113	-481.1829
114	-481.5326
115	-481.8587
116	-482.1874
117	-482.5144
118	-482.8311
119	-483.145
120	-483.4544
121	-483.7765
122	-484.1058
123	-484.4283
124	-484.7475
125	-485.066
126	-485.3721
127	-485.6679
128	-485.9553
129	-486.231
130	-486.4934
131	-486.7516
132	-487.0057
133	-487.2512
134	-487.507
135	-487.7574
136	-488.0095
137	-488.2629
138	-488.5117
139	-488.7517
140	-488.9921
141	-489.2294
142	-489.467
143	-489.7071
144	-489.9489
145	-490.1944
146	-490.4417
147	-490.678
148	-490.9114
149	-491.1427
150	-491.3792
151	-491.614
152	-491.8592
153	-492.0958
154	-492.3311
155	-492.5566
156	-492.7816
157	-493.0031
158	-493.2091
159	-493.4052
160	-493.6027
161	-493.7921
162	-493.9872
163	-494.1826
164	-494.3774
165	-494.5552
166	-494.7317
167	-494.9032
168	-495.0706
169	-495.2373
170	-495.4039
171	-495.5668
172	-495.7297
173	-495.8891
174	-496.0476
175	-496.2055
176	-496.3616
177	-496.5176
178	-496.672
179	-496.8337
180	-496.9967
181	-497.165
182	-497.335
183	-497.5074
184	-497.6827
185	-497.862
186	-498.0476
187	-498.2364
188	-498.4215
189	-498.6135
190	-498.8112
191	-499.0086
192	-499.2092
193	-499.405
194	-499.597
195	-499.7788
196	-499.9536
197	-500.1314
198	-500.3115
199	-500.4836
200	-500.652
201	-500.8008
202	-500.9668
203	-501.1213
204	-501.2831
205	-501.4473
206	-501.6166
207	-500.2107
208	-500.7725
209	-501.7198
210	-502.1597
211	-502.3593
212	-502.5242
213	-502.6899
214	-502.8568
215	-503.0234
216	-501.9001
217	-503.0661
218	-503.4758
219	-503.6692
220	-501.8633
221	-503.8796
222	-504.0549
223	-504.1631
224	-504.2752
225	-504.3865
226	-504.5009
227	-504.653
228	-504.7468
229	-504.8564
230	-504.9794
231	-505.1025
232	-505.2262
233	-505.3552
234	-505.448
235	-505.5768
236	-505.6777
237	-505.8484
238	-505.9814
239	-506.111
240	-506.0612
241	-506.3397
242	-506.5028
243	-506.5791
244	-506.6682
245	-506.8221
246	-506.9666
247	-507.1014
248	-506.8045
249	-507.232
250	-507.3629


==> CM2Volume.txt <==
1	0.0766080000000000
2	0.0807790000000000
3	0.0775510000000000
4	0.0803020000000000
5	0.0824390000000000
6	0.0897430000000000
7	0.0940370000000000
8	0.0963480000000000
9	0.0972550000000000
10	0.0975680000000000
11	0.0977040000000000
12	0.0977580000000000
13	0.0976940000000000
14	0.0975860000000000
15	0.0975890000000000
16	0.0976390000000000
17	0.0977640000000000
18	0.0977930000000000
19	0.0978410000000000
20	0.0977080000000000
21	0.0977750000000000
22	0.0977580000000000
23	0.0977970000000000
24	0.0978220000000000
25	0.0978060000000000
26	0.0978750000000000
27	0.0979760000000000
28	0.0982230000000000
29	0.0982410000000000
30	0.0983230000000000
31	0.0983470000000000
32	0.0984010000000000
33	0.0985010000000000
34	0.0985870000000000
35	0.0986420000000000
36	0.0987050000000000
37	0.0987270000000000
38	0.0988180000000000
39	0.0988760000000000
40	0.0989990000000000
41	0.0991390000000000
42	0.0992570000000000
43	0.0993830000000000
44	0.0994460000000000
45	0.0995030000000000
46	0.0995420000000000
47	0.0995980000000000
48	0.0996370000000000
49	0.0996830000000000
50	0.0997140000000000
51	0.0997430000000000
52	0.0997620000000000
53	0.0997840000000000
54	0.0998000000000000
55	0.0998180000000000
56	0.0998370000000000
57	0.0998500000000000
58	0.0998670000000000
59	0.0998810000000000
60	0.0998970000000000
61	0.0999090000000000
62	0.0999220000000000
63	0.0999320000000000
64	0.0999400000000000
65	0.0999470000000000
66	0.0999520000000000
67	0.0999550000000000
68	0.0999590000000000
69	0.0999610000000000
70	0.0999630000000000
71	0.0999660000000000
72	0.0999660000000000
73	0.0999690000000000
74	0.0999690000000000
75	0.0999720000000000
76	0.0999720000000000
77	0.0999750000000000
78	0.0999760000000000
79	0.0999780000000000
80	0.0999800000000000
81	0.0999810000000000
82	0.0999820000000000
83	0.0999830000000000
84	0.0999840000000000
85	0.0999840000000000
86	0.0999830000000000
87	0.0999830000000000
88	0.0999840000000000
89	0.0999840000000000
90	0.0999840000000000
91	0.0999850000000000
92	0.0999860000000000
93	0.0999870000000000
94	0.0999870000000000
95	0.0999880000000000
96	0.0999890000000000
97	0.0999900000000000
98	0.0999900000000000
99	0.0999910000000000
100	0.0999900000000000
101	0.0999920000000000
102	0.0999920000000000
103	0.0999940000000000
104	0.0999930000000000
105	0.0999940000000000
106	0.0999950000000000
107	0.0999950000000000
108	0.0999950000000000
109	0.0999950000000000
110	0.0999950000000000
111	0.0999950000000000
112	0.0999950000000000
113	0.0999950000000000
114	0.0999950000000000
115	0.0999950000000000
116	0.0999950000000000
117	0.0999950000000000
118	0.0999950000000000
119	0.0999950000000000
120	0.0999950000000000
121	0.0999940000000000
122	0.0999950000000000
123	0.0999950000000000
124	0.0999950000000000
125	0.0999950000000000
126	0.0999950000000000
127	0.0999950000000000
128	0.0999950000000000
129	0.0999950000000000
130	0.0999950000000000
131	0.0999960000000000
132	0.0999960000000000
133	0.0999960000000000
134	0.0999970000000000
135	0.0999970000000000
136	0.0999970000000000
137	0.0999970000000000
138	0.0999970000000000
139	0.0999970000000000
140	0.0999970000000000
141	0.0999970000000000
142	0.0999970000000000
143	0.0999970000000000
144	0.0999960000000000
145	0.0999960000000000
146	0.0999960000000000
147	0.0999960000000000
148	0.0999960000000000
149	0.0999960000000000
150	0.0999960000000000
151	0.1
152	0.1
153	0.1
154	0.1
155	0.1
156	0.1
157	0.1
158	0.1
159	0.1
160	0.1
161	0.1
162	0.1
163	0.1
164	0.1
165	0.1
166	0.1
167	0.1
168	0.1
169	0.1
170	0.1
171	0.1
172	0.1
173	0.1
174	0.1
175	0.1
176	0.1
177	0.1
178	0.1
179	0.1
180	0.1
181	0.1
182	0.1
183	0.1
184	0.1
185	0.1
186	0.1
187	0.1
188	0.1
189	0.1
190	0.1
191	0.1
192	0.1
193	0.1
194	0.1
195	0.1
196	0.1
197	0.1
198	0.1
199	0.1
200	0.1
201	0.1
202	0.1
203	0.1
204	0.1
205	0.1
206	0.1
207	0.1
208	0.1
209	0.1
210	0.1
211	0.1
212	0.1
213	0.1
214	0.1
215	0.1
216	0.1
217	0.1
218	0.1
219	0.1
220	0.1
221	0.1
222	0.1
223	0.1
224	0.1
225	0.1
226	0.1
227	0.1
228	0.1
229	0.1
230	0.1
231	0.1
232	0.1
233	0.1
234	0.1
235	0.1
236	0.1
237	0.1
238	0.1
239	0.1
240	0.1
241	0.1
242	0.1
243	0.1
244	0.1
245	0.1
246	0.1
247	0.1
248	0.1
249	0.1
250	0.1


==> CM3Objective.txt <==
1	-0.0905
2	-2.7748
3	-8.9969
4	-12.157
5	-16.0546
6	-20.6121
7	-24.1787
8	-27.2487
9	-29.9193
10	-32.6321
11	-35.5582
12	-38.7496
13	-42.1633
14	-45.8919
15	-50.214
16	-54.5381
17	-58.7548
18	-62.9141
19	-66.8626
20	-70.5579
21	-73.7094
22	-76.3965
23	-78.8946
24	-81.0143
25	-83.1632
26	-85.0697
27	-86.8667
28	-88.4917
29	-90.0795
30	-91.3312
31	-92.7587
32	-93.8491
33	-95.1847
34	-96.2022
35	-97.3585
36	-98.312
37	-99.2875
38	-100.1348
39	-100.9292
40	-101.6741
41	-102.3734
42	-103.0491
43	-103.6711
44	-104.2585
45	-104.8073
46	-105.343
47	-105.8548
48	-106.3539
49	-106.8342
50	-107.3032
51	-107.7602
52	-108.2179
53	-108.6423
54	-109.0723
55	-109.4858
56	-109.8887
57	-110.2754
58	-110.6801
59	-111.068
60	-111.4733
61	-111.8747
62	-112.2864
63	-112.7029
64	-113.1526
65	-113.6282
66	-114.1498
67	-114.7062
68	-115.2486
69	-115.6959
70	-116.0878
71	-116.4282
72	-116.7491
73	-117.0549
74	-117.3515
75	-117.6464
76	-117.932
77	-118.194
78	-118.4411
79	-118.6762
80	-118.9078
81	-119.1428
82	-119.3792
83	-119.5919
84	-119.7972
85	-120.0012
86	-120.2083
87	-120.422
88	-120.6316
89	-120.8333
90	-121.0367
91	-121.2298
92	-121.4203
93	-121.612
94	-121.8134
95	-122.0149
96	-122.2147
97	-122.4108
98	-122.6087
99	-122.8034
100	-123.0056
101	-123.1958
102	-123.3755
103	-123.5316
104	-123.6941
105	-123.8517
106	-124.0126
107	-124.1678
108	-124.3218
109	-124.4741
110	-124.628
111	-124.777
112	-124.9305
113	-125.078
114	-125.2256
115	-125.3689
116	-125.5082
117	-125.6442
118	-125.7838
119	-125.9222
120	-126.0591
121	-126.188
122	-126.3234
123	-126.4591
124	-126.5971
125	-126.7321
126	-126.8583
127	-126.9777
128	-127.0923
129	-127.2173
130	-127.3348
131	-127.4485
132	-127.5557
133	-127.6631
134	-127.7695
135	-127.8823
136	-127.9931
137	-128.1038
138	-128.2127
139	-128.3237
140	-128.4366
141	-128.5558
142	-128.6708
143	-128.784
144	-128.8934
145	-129.003
146	-129.1124
147	-129.2256
148	-129.3408
149	-129.4524
150	-129.565
151	-129.6744
152	-129.7846
153	-129.8939
154	-129.9982
155	-130.1005
156	-130.1962
157	-130.2887
158	-130.381
159	-130.4711
160	-130.5589
161	-130.6472
162	-130.7328
163	-130.8181
164	-130.9011
165	-130.9821
166	-131.0598
167	-131.1382
168	-131.2136
169	-131.2918
170	-131.3709
171	-131.453
172	-131.5344
173	-131.6184
174	-131.6996
175	-131.7798
176	-131.8612
177	-131.9445
178	-132.0221
179	-132.0994
180	-132.1714
181	-132.2427
182	-132.3149
183	-132.3876
184	-132.4606
185	-132.5374
186	-132.6136
187	-132.6905
188	-132.768
189	-132.8501
190	-132.9315
191	-133.0145
192	-133.0927
193	-133.1682
194	-133.242
195	-133.3169
196	-133.3904
197	-133.4659
198	-133.5404
199	-133.6139
200	-133.6836
201	-133.7589
202	-133.834
203	-133.9101
204	-133.9833
205	-134.0563
206	-134.1271
207	-134.2027
208	-134.2782
209	-134.3553
210	-134.431
211	-134.5065
212	-134.58
213	-134.6459
214	-134.7097
215	-134.7762
216	-134.8397
217	-134.9068
218	-134.9732
219	-135.0397
220	-135.1045
221	-135.1696
222	-135.2331
223	-135.296
224	-135.3582
225	-135.4191
226	-135.4784
227	-135.5369
228	-135.5939
229	-135.6478
230	-135.7016
231	-135.7548
232	-135.8043
233	-135.8575
234	-135.9079
235	-135.9562
236	-136.0056
237	-136.0554
238	-136.1067
239	-136.1601
240	-136.2134
241	-136.2673
242	-136.3216
243	-136.3784
244	-136.4344
245	-136.4927
246	-136.5471
247	-136.6045
248	-136.6597
249	-136.7148
250	-136.7693


==> CM3Volume.txt <==
1	0.0877380000000000
2	0.0756640000000000
3	0.0844780000000000
4	0.0876010000000000
5	0.0916970000000000
6	0.0949140000000000
7	0.0966540000000000
8	0.0970650000000000
9	0.0972640000000000
10	0.0971230000000000
11	0.0970760000000000
12	0.0968880000000000
13	0.0970920000000000
14	0.0969050000000000
15	0.0971630000000000
16	0.0972820000000000
17	0.0975200000000000
18	0.0975920000000000
19	0.0979430000000000
20	0.0981660000000000
21	0.0985030000000000
22	0.0985900000000000
23	0.0988370000000000
24	0.0989350000000000
25	0.0991110000000000
26	0.0991690000000000
27	0.0992730000000000
28	0.0993060000000000
29	0.0993970000000000
30	0.0994290000000000
31	0.0994480000000000
32	0.0995070000000000
33	0.0994880000000000
34	0.0995660000000000
35	0.0995410000000000
36	0.0996240000000000
37	0.0996050000000000
38	0.0996710000000000
39	0.0996480000000000
40	0.0997060000000000
41	0.0997040000000000
42	0.0997500000000000
43	0.0997560000000000
44	0.0997750000000000
45	0.0997770000000000
46	0.0997860000000000
47	0.0997880000000000
48	0.0997990000000000
49	0.0997990000000000
50	0.0998090000000000
51	0.0998050000000000
52	0.0998170000000000
53	0.0998190000000000
54	0.0998290000000000
55	0.0998290000000000
56	0.0998280000000000
57	0.0998230000000000
58	0.0998210000000000
59	0.0998140000000000
60	0.0998280000000000
61	0.0998310000000000
62	0.0998330000000000
63	0.0998330000000000
64	0.0998290000000000
65	0.0998300000000000
66	0.0998330000000000
67	0.0998390000000000
68	0.0998450000000000
69	0.0998510000000000
70	0.0998550000000000
71	0.0998650000000000
72	0.0998680000000000
73	0.0998770000000000
74	0.0998800000000000
75	0.0998890000000000
76	0.0998940000000000
77	0.0999010000000000
78	0.0999070000000000
79	0.0999100000000000
80	0.0999100000000000
81	0.0999130000000000
82	0.0999130000000000
83	0.0999160000000000
84	0.0999160000000000
85	0.0999190000000000
86	0.0999180000000000
87	0.0999190000000000
88	0.0999190000000000
89	0.0999190000000000
90	0.0999170000000000
91	0.0999190000000000
92	0.0999180000000000
93	0.0999170000000000
94	0.0999160000000000
95	0.0999180000000000
96	0.0999200000000000
97	0.0999220000000000
98	0.0999210000000000
99	0.0999220000000000
100	0.0999270000000000
101	0.0999300000000000
102	0.0999320000000000
103	0.0999360000000000
104	0.0999380000000000
105	0.0999400000000000
106	0.0999420000000000
107	0.0999460000000000
108	0.0999460000000000
109	0.0999470000000000
110	0.0999470000000000
111	0.0999470000000000
112	0.0999480000000000
113	0.0999480000000000
114	0.0999510000000000
115	0.0999520000000000
116	0.0999520000000000
117	0.0999530000000000
118	0.0999530000000000
119	0.0999540000000000
120	0.0999530000000000
121	0.0999540000000000
122	0.0999530000000000
123	0.0999540000000000
124	0.0999530000000000
125	0.0999550000000000
126	0.0999530000000000
127	0.0999540000000000
128	0.0999510000000000
129	0.0999540000000000
130	0.0999520000000000
131	0.0999530000000000
132	0.0999530000000000
133	0.0999530000000000
134	0.0999490000000000
135	0.0999510000000000
136	0.0999530000000000
137	0.0999540000000000
138	0.0999560000000000
139	0.0999570000000000
140	0.0999580000000000
141	0.0999600000000000
142	0.0999610000000000
143	0.0999620000000000
144	0.0999620000000000
145	0.0999620000000000
146	0.0999610000000000
147	0.0999620000000000
148	0.0999610000000000
149	0.0999630000000000
150	0.0999620000000000
151	0.1
152	0.1
153	0.1
154	0.1
155	0.1
156	0.1
157	0.1
158	0.1
159	0.1
160	0.1
161	0.1
162	0.1
163	0.1
164	0.1
165	0.1
166	0.1
167	0.1
168	0.1
169	0.1
170	0.1
171	0.1
172	0.1
173	0.1
174	0.1
175	0.1
176	0.1
177	0.1
178	0.1
179	0.1
180	0.1
181	0.1
182	0.1
183	0.1
184	0.1
185	0.1
186	0.1
187	0.1
188	0.1
189	0.1
190	0.1
191	0.1
192	0.1
193	0.1
194	0.1
195	0.1
196	0.1
197	0.1
198	0.1
199	0.1
200	0.1
201	0.1
202	0.1
203	0.1
204	0.1
205	0.1
206	0.1
207	0.1
208	0.1
209	0.1
210	0.1
211	0.1
212	0.1
213	0.1
214	0.1
215	0.1
216	0.1
217	0.1
218	0.1
219	0.1
220	0.1
221	0.1
222	0.1
223	0.1
224	0.1
225	0.1
226	0.1
227	0.1
228	0.1
229	0.1
230	0.1
231	0.1
232	0.1
233	0.1
234	0.1
235	0.1
236	0.1
237	0.1
238	0.1
239	0.1
240	0.1
241	0.1
242	0.1
243	0.1
244	0.1
245	0.1
246	0.1
247	0.1
248	0.1
249	0.1
250	0.1
	


==> Ex1Objective.txt <==
1	10
2	5.65759200000000
3	3.60898000000000
4	2.40066600000000
5	1.64496800000000
6	1.16293900000000
7	0.859961000000000
8	0.669215000000000
9	0.549020000000000
10	0.483749000000000
11	0.439655000000000
12	0.407470000000000
13	0.382701000000000
14	0.362809000000000
15	0.346275000000000
16	0.332326000000000
17	0.320750000000000
18	0.311250000000000
19	0.303611000000000
20	0.297645000000000
21	0.292813000000000
22	0.288753000000000
23	0.285269000000000
24	0.282253000000000
25	0.279633000000000
26	0.277363000000000
27	0.275402000000000
28	0.273711000000000
29	0.272251000000000
30	0.270992000000000
31	0.269895000000000
32	0.268936000000000
33	0.268090000000000
34	0.267343000000000
35	0.266677000000000
36	0.266075000000000
37	0.265531000000000
38	0.265035000000000
39	0.264580000000000
40	0.264160000000000
41	0.263636000000000
42	0.263257000000000
43	0.262921000000000
44	0.262572000000000
45	0.262282000000000
46	0.262018000000000
47	0.261774000000000
48	0.261549000000000
49	0.261341000000000
50	0.266154000000000
51	0.262136000000000
52	0.261209000000000
53	0.260847000000000
54	0.260635000000000
55	0.260473000000000
56	0.260331000000000
57	0.260200000000000
58	0.260077000000000
59	0.259962000000000
60	0.259890000000000
61	0.259792000000000
62	0.259698000000000
63	0.259609000000000
64	0.259524000000000
65	0.259444000000000
66	0.259368000000000
67	0.259296000000000
68	0.259227000000000
69	0.259161000000000
70	0.259099000000000
71	0.259151000000000
72	0.259112000000000
73	0.259063000000000
74	0.259012000000000
75	0.258962000000000
76	0.258915000000000
77	0.258871000000000
78	0.258827000000000
79	0.258785000000000
80	0.258745000000000
81	0.258707000000000
82	0.258670000000000
83	0.258634000000000
84	0.258599000000000
85	0.258566000000000
86	0.258534000000000
87	0.258504000000000
88	0.258474000000000
89	0.258446000000000
90	0.258419000000000
91	0.258393000000000
92	0.258226000000000
93	0.258180000000000
94	0.258153000000000
95	0.258270000000000
96	0.258129000000000
97	0.258091000000000
98	0.258068000000000
99	0.258188000000000
100	0.258051000000000

==> Ex1Volume.txt <==
1	0.238005000000000
2	0.239368000000000
3	0.239950000000000
4	0.241035000000000
5	0.242680000000000
6	0.244882000000000
7	0.246753000000000
8	0.248024000000000
9	0.248792000000000
10	0.249179000000000
11	0.249392000000000
12	0.249522000000000
13	0.249616000000000
14	0.249692000000000
15	0.249764000000000
16	0.249831000000000
17	0.249883000000000
18	0.249920000000000
19	0.249946000000000
20	0.249962000000000
21	0.249973000000000
22	0.249981000000000
23	0.249986000000000
24	0.249990000000000
25	0.249992000000000
26	0.249994000000000
27	0.249996000000000
28	0.249997000000000
29	0.249997000000000
30	0.249998000000000
31	0.249998000000000
32	0.249998000000000
33	0.249999000000000
34	0.249999000000000
35	0.249999000000000
36	0.249999000000000
37	0.249999000000000
38	0.249999000000000
39	0.249999000000000
40	0.249999000000000
41	0.249999000000000
42	0.249999000000000
43	0.249999000000000
44	0.249999000000000
45	0.249999000000000
46	0.249999000000000
47	0.249999000000000
48	0.249999000000000
49	0.249999000000000
50	0.249999000000000
51	0.249999000000000
52	0.249999000000000
53	0.249999000000000
54	0.249999000000000
55	0.249999000000000
56	0.249999000000000
57	0.249999000000000
58	0.249999000000000
59	0.249999000000000
60	0.249999000000000
61	0.249999000000000
62	0.249999000000000
63	0.249999000000000
64	0.249999000000000
65	0.249999000000000
66	0.249999000000000
67	0.249999000000000
68	0.249999000000000
69	0.249999000000000
70	0.249999000000000
71	0.249999000000000
72	0.249999000000000
73	0.249999000000000
74	0.249999000000000
75	0.249999000000000
76	0.249999000000000
77	0.249999000000000
78	0.249999000000000
79	0.249999000000000
80	0.249999000000000
81	0.249999000000000
82	0.249999000000000
83	0.249999000000000
84	0.249999000000000
85	0.249999000000000
86	0.249999000000000
87	0.249999000000000
88	0.249999000000000
89	0.249999000000000
90	0.249999000000000
91	0.249999000000000
92	0.249999000000000
93	0.249999000000000
94	0.249999000000000
95	0.249999000000000
96	0.249999000000000
97	0.249999000000000
98	0.249999000000000
99	0.249999000000000
100	0.249999000000000

==> Ex2Objective.txt <==
1	10
2	5.65271400000000
3	3.85577100000000
4	2.92277000000000
5	2.38220700000000
6	2.02881600000000
7	1.78689400000000
8	1.62210200000000
9	1.50247700000000
10	1.41193900000000
11	1.31863100000000
12	1.20980200000000
13	1.08201400000000
14	0.944206000000000
15	0.817738000000000
16	0.717657000000000
17	0.643122000000000
18	0.586742000000000
19	0.542518000000000
20	0.506875000000000
21	0.477825000000000
22	0.454022000000000
23	0.434430000000000
24	0.418200000000000
25	0.404712000000000
26	0.393505000000000
27	0.384233000000000
28	0.376897000000000
29	0.371275000000000
30	0.366898000000000
31	0.363335000000000
32	0.360347000000000
33	0.357790000000000
34	0.355553000000000
35	0.353584000000000
36	0.351825000000000
37	0.350248000000000
38	0.348826000000000
39	0.347538000000000
40	0.346363000000000
41	0.345287000000000
42	0.344297000000000
43	0.343385000000000
44	0.342544000000000
45	0.341758000000000
46	0.341033000000000
47	0.349654000000000
48	0.341762000000000
49	0.339989000000000
50	0.339170000000000
51	0.338583000000000
52	0.338077000000000
53	0.346540000000000
54	0.339050000000000
55	0.337481000000000
56	0.336838000000000
57	0.336409000000000
58	0.336048000000000
59	0.335719000000000
60	0.335412000000000
61	0.334812000000000
62	0.334815000000000
63	0.334597000000000
64	0.334364000000000
65	0.334137000000000
66	0.333612000000000
67	0.333675000000000
68	0.333522000000000
69	0.333342000000000
70	0.333163000000000
71	0.332992000000000
72	0.332523000000000
73	0.332635000000000
74	0.332531000000000
75	0.332249000000000
76	0.332264000000000
77	0.332174000000000
78	0.332075000000000
79	0.331983000000000
80	0.331889000000000
81	0.331643000000000
82	0.331689000000000
83	0.331628000000000
84	0.331554000000000
85	0.331484000000000
86	0.331409000000000
87	0.331338000000000
88	0.331111000000000
89	0.331174000000000
90	0.331130000000000
91	0.331076000000000
92	0.331014000000000
93	0.330955000000000
94	0.330897000000000
95	0.330841000000000
96	0.330789000000000
97	0.330745000000000
98	0.330695000000000
99	0.330647000000000
100	0.330601000000000

==> Ex2Volume.txt <==
1	0.240796000000000
2	0.243470000000000
3	0.244872000000000
4	0.246027000000000
5	0.246789000000000
6	0.247804000000000
7	0.248561000000000
8	0.248922000000000
9	0.249088000000000
10	0.249052000000000
11	0.248883000000000
12	0.248690000000000
13	0.248612000000000
14	0.248759000000000
15	0.249058000000000
16	0.249330000000000
17	0.249515000000000
18	0.249641000000000
19	0.249731000000000
20	0.249802000000000
21	0.249855000000000
22	0.249895000000000
23	0.249924000000000
24	0.249946000000000
25	0.249961000000000
26	0.249973000000000
27	0.249981000000000
28	0.249987000000000
29	0.249991000000000
30	0.249994000000000
31	0.249995000000000
32	0.249996000000000
33	0.249997000000000
34	0.249998000000000
35	0.249998000000000
36	0.249998000000000
37	0.249999000000000
38	0.249999000000000
39	0.249999000000000
40	0.249999000000000
41	0.249999000000000
42	0.249999000000000
43	0.249999000000000
44	0.249999000000000
45	0.249999000000000
46	0.249999000000000
47	0.249999000000000
48	0.249999000000000
49	0.249999000000000
50	0.249999000000000
51	0.249999000000000
52	0.249999000000000
53	0.249999000000000
54	0.249999000000000
55	0.249999000000000
56	0.249999000000000
57	0.249999000000000
58	0.249999000000000
59	0.249999000000000
60	0.249999000000000
61	0.249999000000000
62	0.249999000000000
63	0.249999000000000
64	0.249999000000000
65	0.250000000000000
66	0.249999000000000
67	0.249999000000000
68	0.249999000000000
69	0.249999000000000
70	0.249999000000000
71	0.250000000000000
72	0.249999000000000
73	0.249999000000000
74	0.250000000000000
75	0.249999000000000
76	0.249999000000000
77	0.249999000000000
78	0.249999000000000
79	0.249999000000000
80	0.250000000000000
81	0.249999000000000
82	0.249999000000000
83	0.249999000000000
84	0.249999000000000
85	0.249999000000000
86	0.249999000000000
87	0.250000000000000
88	0.249999000000000
89	0.249999000000000
90	0.249999000000000
91	0.249999000000000
92	0.249999000000000
93	0.249999000000000
94	0.249999000000000
95	0.249999000000000
96	0.249999000000000
97	0.249999000000000
98	0.249999000000000
99	0.249999000000000
100	0.249999000000000
